A Colourful Analysis: Probing the Eclipse of the Black Hole and Central Engine in NGC 6814 Using X-ray Colour-Colour Grids

Eclipsing of the X-ray emitting region in active galactic nuclei (AGN) is a potentially powerful probe to examine the AGN environment and absorber properties. Here we study the eclipse data from the 2016 XMM-Newton observation of NGC 6814 using a colour-colour analysis. Colours (i.e. hardness ratios) can provide the advantage of better time-resolution over spectral analysis alone. Colour-colour grids are constructed to examine the effects of different parameters on the observed spectral variability during the eclipse. Consistent with previous spectral analysis, the variations are dominated by changes in the column density and covering fraction of the absorber. However, during maximum eclipse the behaviour of the absorber changes. Just after ingress, the eclipse is described by changes in column density and covering fraction, but prior to egress, the variations are dominated by changes in column density alone. Simulations are carried out to consider possible absorber geometries that might produce this behaviour. The behaviour is inconsistent with a single, homogeneous cloud, but simulations suggest that multiple clouds, perhaps embedded in a highly ionised halo, could reproduce the results. In addition, we determine the orbital covering factor (fraction of orbital path-length) based on evidence of several eclipses in the 2016, 64-day Swift light curve. We estimate that ~ 2-4 per cent of the orbit is covered by obscuring clouds and that the distribution of clouds is not isotropic.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
